Using Processing Fluency as a Metric of Trust in Scatterplot Visualizations

Establishing trust with readers is an important first step in visual data communication. But what makes a visualization trustworthy? Psychology and behavioral economics research has found processing fluency (i.e., speed and accuracy of perceiving and processing a stimulus) is central to perceived trust. We examine the association between processing fluency and trust in visualizations through two empirical studies. In Experiment 1, we tested the effect of camouflaging a visualization on processing fluency. Participants estimated the proportion of data values within a specified range for six camouflaged visualizations and one non-camouflaged control; they also reported their perceived difficulty for each of the visualizations. Camouflaged visualizations produced less accurate estimations compared to the control. In Experiment 2, we created a decision task based on trust games adapted from behavioral economics. We asked participants to invest money in two hypothetical companies and report how much they trust each company. One company communicates its strategy with a camouflaged visualization, the other with a controlled visualization. Participants tended to invest less money in the company presenting a camouflaged visualization. Hence, we found support for the hypothesis that processing fluency is key to the perception of trust in visual data communication.

==> Old_Files/old_-_00_main.txt <==
\documentclass[journal]{vgtc}                % final (journal style)
%\documentclass[review,journal]{vgtc}         % review (journal style)
%\documentclass[widereview]{vgtc}             % wide-spaced review
%\documentclass[preprint,journal]{vgtc}       % preprint (journal style)
%\documentclass[electronic,journal]{vgtc}     % electronic version, journal

%% Uncomment one of the lines above depending on where your paper is
%% in the conference process. ``review'' and ``widereview'' are for review
%% submission, ``preprint'' is for pre-publication, and the final version
%% doesn't use a specific qualifier. Further, ``electronic'' includes
%% hyperreferences for more convenient online viewing.

%% Please use one of the ``review'' options in combination with the
%% assigned online id (see below) ONLY if your paper uses a double blind
%% review process. Some conferences, like IEEE Vis and InfoVis, have NOT
%% in the past.

%% Please note that the use of figures other than the optional teaser is not permitted on the first page
%% of the journal version.  Figures should begin on the second page and be
%% in CMYK or Grey scale format, otherwise, colour shifting may occur
%% during the printing process.  Papers submitted with figures other than the optional teaser on the
%% first page will be refused.

%% These three lines bring in essential packages: ``mathptmx'' for Type 1
%% typefaces, ``graphicx'' for inclusion of EPS figures. and ``times''
%% for proper handling of the times font family.


\usepackage{xcolor}
\usepackage{graphicx}
\usepackage{enumitem}
\usepackage{comment}
\definecolor{cindysalmon}{rgb}{1, 0.55, 0.42}
\newcommand{\cx}[1]{\textbf{\textcolor{cindysalmon}{#1}}}
\newcommand{\el}[1]{\textbf{\textcolor{blue}{EL: #1}}}
\definecolor{stevegreen}{rgb}{0.0, 0.5, 0.0}
\newcommand{\slf}[1]{\textbf{\textcolor{stevegreen}{SF: #1}}}

\definecolor{caitlynOG}{rgb}{.85,.37,.01}
\newcommand{\cm}[1]{\textit{\textcolor{caitlynOG}{CM: #1}}}

\newcommand{\ingredients}[1]{\textbf{\textcolor{pink}{#1}}}
\newcommand{\chef}[1]{\textcolor{black}{#1}}


\usepackage{mathptmx}
\usepackage{graphicx}
\usepackage{times}
\usepackage{wrapfig}

%% We encourage the use of mathptmx for consistent usage of times font
%% throughout the proceedings. However, if you encounter conflicts
%% with other math-related packages, you may want to disable it.

%% This turns references into clickable hyperlinks.
\usepackage[bookmarks,backref=true,linkcolor=black]{hyperref} %,colorlinks
\hypersetup{
  pdfauthor = {},
  pdftitle = {},
  pdfsubject = {},
  pdfkeywords = {},
  colorlinks=true,
  linkcolor= black,
  citecolor= black,
  pageanchor=true,
  urlcolor = black,
  plainpages = false,
  linktocpage
}

%% If you are submitting a paper to a conference for review with a double
%% blind reviewing process, please replace the value ``0'' below with your
%% OnlineID. Otherwise, you may safely leave it at ``0''.
\onlineid{0}

%% declare the category of your paper, only shown in review mode
\vgtccategory{Research}

%% allow for this line if you want the electronic option to work properly
\vgtcinsertpkg

%% In preprint mode you may define your own headline.
%\preprinttext{To appear in an IEEE VGTC sponsored conference.}

%% Paper title.

\title{Reasoning Affordances in Data Displays}
%% This is the 2020 VIS submission

%% This is how authors are specified in the journal style

%% indicate IEEE Member or Student Member in form indicated below
\author{Elsie Lee, Cindy Xiong, and Steven Franconeri, \textit{Member, IEEE}}
\authorfooter{
%% insert punctuation at end of each item
\item
 Elsie Lee is with University of Michigan. 
 \newline 
 E-mail: elsielee@umich.edu.
\item
 Cindy Xiong is with Northwestern University and UMass Amherst.
 \newline
  Email: cxiong@u.northwestern.edu.
\item 
Steven Franconeri are with Northwestern University. 
 \newline
 Email: franconeri@northwestern.edu.
}

%other entries to be set up for journal
\shortauthortitle{Lee \MakeLowercase{\textit{et al.}}: Reasoning Affordances in Data Displays}
%\shortauthortitle{Firstauthor \MakeLowercase{\textit{et al.}}: Paper Title}

%% Abstract section.
\abstract{
The speed of visual processing typically helps viewers quickly perceive patterns in data, leading to better reasoning. But reasoning runs at fast and slow speeds, with a slower 'rational' system that tends to produce less biased decisions, and the faster `gut' system being more susceptible to bias.  %\el{Caitlyn notes that it's confusing that we introduce thinking fast and slow, then first say thinking fast with visualizations is good and then say thinking fast is bad.}
We present a case study where viewers appear to be led astray by the congruence between the rapid speed of visual processing and rapid gut reasoning, compared to presenting the same information within slowly processed text-based tables. 
We asked crowdworkers to solve a reasoning problem that requires seeing beyond individual values, to see more complex relationships between pairs of values, with either tables or a visualization. Contrary to our expectations, we found performance to be far worse for visualizations. 
%\el{Suggested change: To test the relationship between reasoning strategies for different display types, we presented participants with a reasoning problem that requires comparing ratios between pairs of values. The participants were shown data (in tables or in visualizations) and had to complete a task that requires slow, rational reasoning. Contrary to our expectations, we found performance to be far worse for visualizations. We find that the fast visual processing afforded by a data visualization appears to elicit rapid `gut' processing. }
%We collected qualitative reports of participants' problem-solving strategies. Analysis of the 
Coding of qualitative strategy reports revealed that for visual displays, participants tended to focus on salient large values, even though these values were insufficient to solve the problem correctly. In contrast, presenting the same problem and data in table format led participants toward the more difficult (but correct) strategy of considering relations among multiple data values. These findings suggest that data presentation formats not only alter processing power, but can also alter affordances for reasoning. Tables pushed viewers toward slower and more analytic strategies, and visualizations pushed them toward faster but ultimately incorrect strategies. 

% We rely heavily on data to understand, communicate, and make decisions. By tapping the power of visual processing, visualized data can enhance our ability to analyze and understand patterns in order to make data-driven decisions. However, relying on quick and easy heuristics may also subject us to powerful biases that can significantly influence what we see and decide. Through two crowd sourced experiments, we investigate how visualization designs can afford different reasoning routines with data. We adapted an existing reasoning task where participants judge the effectiveness of a medical intervention by comparing the number of people whose condition improved and deteriorated based on whether they were treated or not. A correct answer requires seeing beyond individual values, and instead comparing ratios between pairs of values. The data were presented either as a table or a bar chart. Contrary to our expectations, people who completed the task using tables far outperformed those who used bar charts, despite the bar charts being a visual representation of the information, which should leverage the power of the visual system. Exploration of participant strategy reports revealed that people in the graph condition tended to focus on the salient largest bar instead of the ratios among bars. In contrast, people in the table condition were much more likely to use the correct ratio strategy. Our findings suggest that visualization design afforded different reasoning routines. Tabular data was more likely elicit analytical thinking, while bar charts elicited quick, intuitive, and inaccurate responses.
} 
% end of abstract

%% Keywords that describe your work. Will show as 'Index Terms' in journal
%% please capitalize first letter and insert punctuation after last keyword
\keywords{Data visualization, Tabular displays, Empirical evaluation, Reasoning}

%% ACM Computing Classification System (CCS). 
%% See <http://www.acm.org/class/1998/> for details.
%% The ``\CCScat'' command takes four arguments.

%\ \CCScatlist{ % not used in journal version
%\ \CCScat{K.6.1}{Management of Computing and Information Systems}%
%\ {Project and People Management}{Life Cycle};
%\  \CCScat{K.7.m}{The Computing Profession}{Miscellaneous}{Ethics}}

%% Uncomment below to include a teaser figure.
 \teaser{
 \centering
 \includegraphics[width=16cm]{img/teaser.pdf}
  \caption{What do the data above suggest about the effects of using the skin cream (top row), or of banning concealed handguns in public (bottom row)? We asked the same question for data shown in either a table or bar chart. These formats appear to afford different problem-solving strategies, with robustly higher accuracy for tables (left) than for the visualization (right). Figure not to scale, see supplementary materials for images.}
  \label{teaser}
  }
  

%% Uncomment below to disable the manuscript note
%\renewcommand{\manuscriptnotetxt}{}

%% Copyright space is enabled by default as required by guidelines.
%% It is disabled by the 'review' option or via the following command:
% \nocopyrightspace

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%% START OF THE PAPER %%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{document}

%% The ``\maketitle'' command must be the first command after the
%% ``\begin{document}'' command. It prepares and prints the title block.

%% the only exception to this rule is the \firstsection command
\firstsection{Introduction}

\maketitle

% \input{01_Introduction}
% \input{02_RelatedWork}
% \input{03_Task}
% \input{04_Exp1}
% \input{04_Exp1b}
% \input{05_Exp2}
% \input{06_Discussion}


%% if specified like this the section will be committed in review mode
\acknowledgments{Omitted for review}
%The authors wish to thank the A, B, C. This work was supported in part by a grant from XYZ.}

\bibliographystyle{abbrv}
%%use following if all content of bibtex file should be shown
%\nocite{*}
\bibliography{bib}

\begin{IEEEbiography}[{\includegraphics[width=.9in,height=.9in,clip,keepaspectratio]{img/elsielee.jpg}}]{Elsie Lee}
Elsie Lee is a PhD student in the School of Information at the University of Michigan.  Her research interests include HCI, decision making and information visualization.
\end{IEEEbiography}

\vskip -4\baselineskip plus -1fil

\begin{IEEEbiography}[{\includegraphics[width=.9in,height=.9in,clip,keepaspectratio]{img/cindy.jpg}}]{Cindy Xiong}
\newline
Cindy Xiong is a PhD Candidate in Northwestern University and an incoming Assistant Professor in the College of Information and Computer Sciences at the University of Massachusetts Amherst. She studies how humans perceive and interpret visualized data. She is one of the founding leaders of VISxVISION (\url{www.visxvision.com}), a partnership dedicated to increasing collaboration among visualization and perceptual psychology researchers.
\end{IEEEbiography}

\vskip -4\baselineskip plus -1fil

\begin{IEEEbiography}[{\includegraphics[width=.9in,height=.9in,clip,keepaspectratio]{img/steven.png}}]{Steven Franconeri}
Steven Franconeri is a Professor of Psychology at Northwestern University, and Director of the Northwestern Cognitive Science Program. He studies visual thinking and visual communication, across psychology, education, and information visualization.
\end{IEEEbiography}

\enlargethispage{-5in}

\end{document}


